A Straightforward Framework For Video Retrieval Using CLIP

Video Retrieval is a challenging task where a text query is matched to a video or vice versa. Most of the existing approaches for addressing such a problem rely on annotations made by the users. Although simple, this approach is not always feasible in practice. In this work, we explore the application of the language-image model, CLIP, to obtain video representations without the need for said annotations. This model was explicitly trained to learn a common space where images and text can be compared. Using various techniques described in this document, we extended its application to videos, obtaining state-of-the-art results on the MSR-VTT and MSVD benchmarks.

==> test.csv <==
,R@1,R@5,R@10,Median_Rank,Mean_Rank,Std_Rank,description,task,dataset
0,40.30100334448161,69.7324414715719,79.19732441471572,2.0,13.206688963210702,43.19973161311378,"MSR-VTT Test 2990 x (Test Set[mean frame], Corresponding sentences)",Video-to-text,MSR-VTT
0,21.36789321899414,41.138797760009766,50.40468215942383,10.0,121.92528428093645,326.59072569481975,"MSR-VTT Test 2990 x (Test Set[mean frame], Corresponding sentences)",Text-to-video,MSR-VTT
0,27.2,51.7,62.6,5.0,34.995,86.47240585874779,"MSR-VTT Test 1000 x (JS_Fusion_Split[mean frame], sampled sentence)",Video-to-text,MSR-VTT
0,31.2,53.7,64.2,4.0,39.084,102.83107965979934,"MSR-VTT Test 1000 x (JS_Fusion_Split[mean frame], sampled sentence)",Text-to-video,MSR-VTT
0,56.417910447761194,81.49253731343283,90.14925373134328,1.0,4.826865671641791,10.76186720315642,"MSVD Test 670 x (Test Set[mean frame], Corresponding sentences)",Video-to-text,MSVD
0,34.189388275146484,60.05474853515625,70.9145278930664,3.0,22.291575117962758,59.35758655014746,"MSVD Test 670 x (Test Set[mean frame], Corresponding sentences)",Text-to-video,MSVD
0,6.8,16.4,22.1,73.0,183.175,227.270843653558,"LSMDC Test 1000 x (Test Set[mean frame], Corresponding sentences)",Video-to-text,LSMDC
0,11.3,22.7,29.2,56.5,161.369,224.1299017065773,"LSMDC Test 1000 x (Test Set[mean frame], Corresponding sentences)",Text-to-video,LSMDC

